DATAWEAVER: Authoring Data-Driven Narratives through the Integrated Composition of Visualization and Text

Data-driven storytelling has gained prominence in journalism and other data reporting fields. However, the process of creating these stories remains challenging, often requiring the integration of effective visualizations with compelling narratives to form a cohesive, interactive presentation. To help streamline this process, we present an integrated authoring framework and system, DataWeaver, that supports both visualization-to-text and text-to-visualization composition. DataWeaver enables users to create data narratives anchored to data facts derived from "call-out" interactions, i.e., user-initiated highlights of visualization elements that prompt relevant narrative content. In addition to this "vis-to-text" composition, DataWeaver also supports a "text-initiated" approach, generating relevant interactive visualizations from existing narratives. Key findings from an evaluation with 13 participants highlighted the utility and usability of DataWeaver and the effectiveness of its integrated authoring framework. The evaluation also revealed opportunities to enhance the framework by refining filtering mechanisms and visualization recommendations and better support authoring creativity by introducing advanced customization options.

==> 00_main_sub.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


% \title{\textit{DataWeaver}: Authoring Data-Driven Narratives through Interweaving and Dynamic Composition of Visualization and Text}

\title{\sys{}: Authoring Data-Driven Narratives through the Integrated Composition of Visualization and Text}


% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.

\author[Y. Fu, D. Bromley \& V. Setlur]
{\parbox{\textwidth}{\centering Y.\,Fu$^{1}$\orcid{0000-0001-5076-6299}, 
D.\,Bromley$^{2}$\orcid{0009-0007-0303-8062} and V.\,Setlur$^{2}$\orcid{0000-0003-3722-406X}} \\
{\parbox{\textwidth}{\centering $^1$Georgia Institute of Technology, Atlanta, GA, USA  \hspace{0.5cm}
$^2$Tableau Research, Seattle, WA and Palo Alto, CA, USA}}
}



% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% \input{0_teaser}


% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
% }


\maketitle
\thispagestyle{firstpage}




%-------------------------------------------------------------------------
\begin{abstract}
\input{0-abstract} 

%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   % (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
   <concept>
       <concept_id>10003120.10003145.10003151</concept_id>
       <concept_desc>Human-centered computing~Visualization systems and tools</concept_desc>
       <concept_significance>500</concept_significance>
   </concept>
   <concept>
       <concept_id>10003120.10003121.10003129</concept_id>
       <concept_desc>Human-centered computing~Interactive systems and tools</concept_desc>
       <concept_significance>500</concept_significance>
   </concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[500]{Human-centered computing~Visualization systems and tools}
\ccsdesc[500]{Human-centered computing~Interactive systems and tools}

\printccsdesc

\end{abstract}

%-------------------------------------------------------------------------

\input{1-introduction}
\input{2-relatedwork.tex}
\input{3-formative_study}
\input{4.1-framework}
\input{5-system}
\input{6-evaluation}
\input{7-discussion}
\input{8-conclusion}


%-------------------------------------------------------------------------
% \subsection{Footnotes}

% Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------




%------------------------------------------------------------------------
% \subsection{PDF Generation}

% Your final paper should be delivered as a PDF document with all typefaces
% embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
% create this PDF document. Adobe Acrobat Distiller may be used in place of
% \texttt{ps2pdf}.

% Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
% PDFWriter will be returned to the author for revision. \texttt{pdftex} and
% \texttt{pdflatex} (and its variants) can be used only if the author can
% make certain that all typefaces are embedded and images are not downsampled
% or subsampled during the PDF creation process.

% Users with no access to these PDF creation tools should make available a
% PostScript file and we will make a PDF document from it.


% The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------




%------------------------------------------------------------------------



%-------------------------------------------------------------------------


%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{bibliography, mendeley_references}



% \input{appendix2}


% biblatex with biber
% \printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
% \newpage


% \begin{figure*}[tbp]
%   \centering
%   \mbox{} \hfill
%   % the following command controls the width of the embedded PS file
%   % (relative to the width of the current column)
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   % replacing the above command with the one below will explicitly set
%   % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
%   % It will also prevent LaTeX from reading the PS file to determine
%   % the bounding box (i.e., it will speed up the compilation process)
%   % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
%   \hfill
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   \hfill \mbox{}
%   \caption{\label{fig:ex3}%
%            For publications with color tables (i.e., publications not offering
%            color throughout the paper) please \textbf{observe}: 
%            for the printed version -- and ONLY for the printed
%            version -- color figures have to be placed in the last page.
%            \newline
%            For the electronic version, which will be converted to PDF before
%            making it available electronically, the color images should be
%            embedded within the document. Optionally, other multimedia
%            material may be attached to the electronic version. }
% \end{figure*}

\end{document}

